Learning Approximate Neural Estimators for Wireless Channel State Information

Estimation is a critical component of synchronization in wireless and signal processing systems. There is a rich body of work on estimator derivation, optimization, and statistical characterization from analytic system models which are used pervasively today. We explore an alternative approach to building estimators which relies principally on approximate regression using large datasets and large computationally efficient artificial neural network models capable of learning non-linear function mappings which provide compact and accurate estimates. For single carrier PSK modulation, we explore the accuracy and computational complexity of such estimators compared with the current gold-standard analytically derived alternatives. We compare performance in various wireless operating conditions and consider the trade offs between the two different classes of systems. Our results show the learned estimators can provide improvements in areas such as short-time estimation and estimation under non-trivial real world channel conditions such as fading or other non-linear hardware or propagation effects.

==> awgn_cfo.csv <==
len,expert,ml
32,29122.0570025,6076.95198612
64,20262.0887614,3809.0314887
128,10234.6350139,2480.79459264
256,2854.54850523,2009.45908518
512,9.77568750473,1577.99683785
1024,3.53551517573,1262.95128541


==> awgn_cfo_plot.csv <==
len,expert,ml
32,30489.6615578,191154986.078
64,23049.7512344,135047359.071
128,11531.6561935,82308228.892
256,2756.16608082,59721513.5478
512,9.91101034522,40688540.7784
1024,3.55748779605,35371399.0248


==> cfo_awgn_0.csv <==
len,expert,ml
32,40646.4484635,13938.6592028
64,40539.8345209,9813.6750902
128,39807.6431719,6346.73102305
256,39401.9611259,4769.47449663
512,39280.4549772,2784.42749202
1024,38879.3042511,1671.69277471


==> cfo_awgn_10.csv <==
len,expert,ml
32,29626.2707633,6002.84659657
64,20894.3428841,4834.81274215
128,10946.0849962,2660.55120306
256,3125.75859963,1968.23652255
512,10.2073718918,1386.13782337
1024,3.41230657154,2027.25883994


==> cfo_awgn_5.csv <==
len,expert,ml
32,37825.8770123,8832.08413472
64,35764.3399386,6434.39243823
128,31332.9530382,3983.73663571
256,23468.1658338,2846.48276198
512,9731.70814016,1617.04081007
1024,2351.2525454,1153.78620802


==> cfo_fading_0.5_0.csv <==
len,expert,ml
32,39944.3189705,16288.9920569
64,39483.9037065,12594.8800914
128,39421.4190335,9364.36014588
256,38800.5437828,8503.65406266
512,39057.6522973,5740.44923409
1024,38258.3349938,3511.43349282


==> cfo_fading_0.5_10.csv <==
len,expert,ml
32,30089.1202752,7827.02497136
64,24541.9250046,6699.80685199
128,18375.9105811,5144.68976253
256,14194.3750252,4136.67026822
512,11939.713562,2443.92267574
1024,10658.5437451,1775.56765831


==> cfo_fading_0.5_5.csv <==
len,expert,ml
32,38558.8064329,10847.2309957
64,36021.400383,8621.1140918
128,33287.0877749,6597.16795927
256,26120.6559504,5285.92383563
512,17275.518082,3226.48133597
1024,12162.2256689,1962.1945173


==> cfo_fading_1_0.csv <==
len,expert,ml
32,39539.8642513,16644.6921919
64,40980.3910851,13309.6624178
128,40264.5263089,10957.0599391
256,40431.2318573,9470.79571713
512,39291.2463828,6984.86534813
1024,39159.3568682,3880.50082866


==> cfo_fading_1_10.csv <==
len,expert,ml
32,33155.528945,9690.35913728
64,29801.6322291,8386.90411022
128,25573.5203877,6482.26000632
256,21358.3207921,5094.66526955
512,19037.9201041,3293.07710304
1024,17610.9623911,2295.32597498


==> cfo_fading_1_5.csv <==
len,expert,ml
32,38478.333488,12400.1822682
64,37509.0880541,10218.3071824
128,35916.1760192,8121.94879224
256,30609.9339488,6585.34139383
512,24366.1260036,4046.43690529
1024,18327.2747314,2387.05783003


==> cfo_fading_2_0.csv <==
len,expert,ml
32,41043.0525948,18258.0186397
64,40507.9329282,14506.5595438
128,40731.7583623,11824.9014806
256,40002.5104573,10223.6415009
512,40079.9139724,7555.79679865
1024,39135.2277395,5524.69459824


==> cfo_fading_2_10.csv <==
len,expert,ml
32,34668.3567027,9749.23244084
64,33617.7964519,8595.26740918
128,31150.8258348,6828.86571835
256,27799.1787656,5453.84583395
512,24650.1947302,4391.02166485
1024,23254.1882921,3305.31198212


==> cfo_fading_2_5.csv <==
len,expert,ml
32,39368.0032047,13458.0008245
64,37995.3932065,11087.2196901
128,35940.989499,9095.55613681
256,33979.1218038,7558.77626226
512,29191.1327241,5333.86523861
1024,24730.0207516,3666.32756303

